Mesh Neural Networks for SE(3)-Equivariant Hemodynamics Estimation on the Artery Wall

Computational fluid dynamics (CFD) is a valuable asset for patient-specific cardiovascular-disease diagnosis and prognosis, but its high computational demands hamper its adoption in practice. Machine-learning methods that estimate blood flow in individual patients could accelerate or replace CFD simulation to overcome these limitations. In this work, we consider the estimation of vector-valued quantities on the wall of three-dimensional geometric artery models. We employ group equivariant graph convolution in an end-to-end SE(3)-equivariant neural network that operates directly on triangular surface meshes and makes efficient use of training data. We run experiments on a large dataset of synthetic coronary arteries and find that our method estimates directional wall shear stress (WSS) with an approximation error of 7.6% and normalised mean absolute error (NMAE) of 0.4% while up to two orders of magnitude faster than CFD. Furthermore, we show that our method is powerful enough to accurately predict transient, vector-valued WSS over the cardiac cycle while conditioned on a range of different inflow boundary conditions. These results demonstrate the potential of our proposed method as a plugin replacement for CFD in the personalised prediction of hemodynamic vector and scalar fields.

==> Highlights.txt <==
Highlights in accordance with https://beta.elsevier.com/researcher/author/tools-and-resources/highlights?trial=true

* Graph neural networks (GNN) can quickly & accurately estimate wall shear stress (WSS)
* We facilitate large 3D surface meshes via a mesh U-net architecture
* Roto-translation (SE(3)) equivariance ensures robustness to mesh misalignment
* GNNs can adapt to different flow-rate boundary conditions and even mildly extrapolate
